Patterns without a popular difference

Which finite sets $P \subseteq \mathbb{Z}^r$ with $|P| \ge 3$ have the following property: for every $A \subseteq [N]^r$, there is some nonzero integer $d$ such that $A$ contains $(\alpha^{|P|} - o(1))N^r$ translates of $d \cdot P = \{d p : p \in P\}$, where $\alpha = |A|/N^r$? Green showed that all 3-point $P \subseteq \mathbb{Z}$ have the above property. Green and Tao showed that 4-point sets of the form $P = \{a, a+b, a+c, a+b+c\} \subseteq \mathbb{Z}$ also have the property. We show that no other sets have the above property. Furthermore, for various $P$, we provide new upper bounds on the number of translates of $d \cdot P$ that one can guarantee to find.

==> magma_code.txt <==
// Piece of Magma code which handles all the first four curves in Lemma A.1.
P2<X, Y, Z> := ProjectiveSpace(Rationals(), 2);
C := Curve(P2, 2*X^3 + 2*X^2*Y + 3*X^2*Z + X*Y*Z + X*Z^2 - Y^2*Z);
// C := Curve(P2, 2*X^3 + 2*X^2*Y + X^2*Z - X*Y*Z - Y^2*Z - Y*Z^2);
Genus(C);
pt := C![1, -1, 0];
E, toE := EllipticCurve(C, pt);
_, toEInv := IsInvertible(toE);
RankBounds(E);
TorsionSubgroup(E);
L := RationalPoints(E: Bound:=10);
#L eq 6;
LC := [* *];
for x in [1 .. #L] do
newpt := toEInv(E! L[x]);
pos := Sign(newpt[1])+Sign(newpt[2])+Sign(newpt[3]);
if pos eq 3 or pos eq -3 then Append(~LC, newpt); 
end if; end for;
#LC eq 0;
// Piece of Magma code which handles all the final four curves in Lemma A.1
P2<X, Y, Z> := ProjectiveSpace(Rationals(), 2);
C := Curve(P2, -2*X^4 - 2*X^3*Y - 5*X^3*Z - 3*X^2*Y*Z - 4*X^2*Z^2 + 2*X*Y^2*Z - X*Y*Z^2 - X*Z^3 + Y^3*Z + Y^2*Z^2);
// C := Curve(P2, -2*X^4 - 2*X^3*Y - 5*X^3*Z - 3*X^2*Y*Z - 4*X^2*Z^2 + 2*X*Y^2*Z - X*Y*Z^2 - X*Z^3 + Y^3*Z + Y^2*Z^2);
// C := Curve(P2, 2*X^4 + 4*X^3*Y + 3*X^3*Z + 2*X^2*Y^2 + 2*X^2*Y*Z + X^2*Z^2 - 2*X*Y*Z^2 - Y^2*Z^2 - Y*Z^3);
// C := Curve(P2, -2*X^4 - 4*X^3*Y - 5*X^3*Z - 2*X^2*Y^2 - 5*X^2*Y*Z - 4*X^2*Z^2 + X*Y^2*Z - 2*X*Y*Z^2 - X*Z^3 + Y^3*Z + Y^2*Z^2);
_, C1, toC1 := IsHyperelliptic(C);
_, toC1Inv := IsInvertible(toC1);
C2, f := SimplifiedModel(C1);
_, fInv := IsInvertible(f);
J := Jacobian(C2);
RankBound(J);
L := Chabauty0(J);
LC := [* *];
for x in [1 .. #L] do
newpt := toC1Inv(C1! fInv(C2! L[x]));
pos := Sign(newpt[1])+Sign(newpt[2])+Sign(newpt[3]);
if pos eq 3 or pos eq -3 then Append(~LC, newpt); 
end if; end for;
LC;
